SHB-AE: Spherical harmonic beamforming based Ambisonics encoding and upscaling method for smartphone microphone array

With the rapid development of virtual reality (VR) and augmented reality (AR), spatial audio recording and reproduction have gained increasing research interest. Higher Order Ambisonics (HOA) stands out for its adaptability to various playback devices and its ability to integrate head orientation. However, current HOA recordings often rely on bulky spherical microphone arrays (SMA), and portable devices like smartphones are limited by array configuration and number of microphones. We propose SHB-AE, a spherical harmonic beamforming based method for Ambisonics encoding using a smartphone microphone array (SPMA). By designing beamformers for each order of spherical harmonic functions based on the array manifold, the method enables Ambisonics encoding and up-scaling. Validation on a real SPMA and its simulated free-field counterpart in noisy and reverberant conditions showed that the method successfully encodes and up-scales Ambisonics up to the fourth order with just four irregularly arranged microphones.

==> ARXIV_README.txt <==
This directory contains the arXiv-ready source for an AES Europe Convention paper.
For upload to arXiv, include all files in this folder as uploaded source package.

Compile command used:
  latexmk -pdf -interaction=nonstopmode -halt-on-error -file-line-error main.tex

Notes:
- This package keeps the ICASSP/IEEE spconf style files required for compilation.
- The manuscript includes a custom footnote/cover line indicating AES Europe Convention acceptance.
- No test or scratch files (minicheck*, flow_para_test*, .aux/.log/.fls/.fdb_latexmk/.out/.blg/.xdv) are included.

